Sequence Length is a Domain: Length-based Overfitting in Transformer Models

Transformer-based sequence-to-sequence architectures, while achieving state-of-the-art results on a large number of NLP tasks, can still suffer from overfitting during training. In practice, this is usually countered either by applying regularization methods (e.g. dropout, L2-regularization) or by providing huge amounts of training data. Additionally, Transformer and other architectures are known to struggle when generating very long sequences. For example, in machine translation, the neural-based systems perform worse on very long sequences when compared to the preceding phrase-based translation approaches (Koehn and Knowles, 2017). We present results which suggest that the issue might also be in the mismatch between the length distributions of the training and validation data combined with the aforementioned tendency of the neural networks to overfit to the training data. We demonstrate on a simple string editing task and a machine translation task that the Transformer model performance drops significantly when facing sequences of length diverging from the length distribution in the training data. Additionally, we show that the observed drop in performance is due to the hypothesis length corresponding to the lengths seen by the model during training rather than the length of the input sequence.

==> data/buckets/buckets.10.csv <==
BUCKET,BLEU
10,17.8
20,8.5
30,2.6
40,0.8
50,0.4
60,0.1
70,0.1
80,0.0
90,0.0
100,0.0


==> data/buckets/buckets.100.csv <==
BUCKET,BLEU
10,0.0
20,0.1
30,0.1
40,0.2
50,0.3
60,0.3
70,0.3
80,0.4
90,0.3
100,0.5


==> data/buckets/buckets.20.csv <==
BUCKET,BLEU
10,11.0
20,18.0
30,13.7
40,8.1
50,4.6
60,2.6
70,1.4
80,0.9
90,0.5
100,0.3


==> data/buckets/buckets.30.csv <==
BUCKET,BLEU
10,3.6
20,11.4
30,17.6
40,15.5
50,11.1
60,7.2
70,4.9
80,3.2
90,2.5
100,2.1


==> data/buckets/buckets.40.csv <==
BUCKET,BLEU
10,2.7
20,7.2
30,13.5
40,18.3
50,16.6
60,12.6
70,9.7
80,6.7
90,5.5
100,4.7


==> data/buckets/buckets.50.csv <==
BUCKET,BLEU
10,1.7
20,4.9
30,9.1
40,14.5
50,17.4
60,15.8
70,13.4
80,10.7
90,9.5
100,8.1


==> data/buckets/buckets.60.csv <==
BUCKET,BLEU
10,1.2
20,3.5
30,6.8
40,10.7
50,14.9
60,16.6
70,15.4
80,13.5
90,12.3
100,10.3


==> data/buckets/buckets.70.csv <==
BUCKET,BLEU
10,0.7
20,2.8
30,5.3
40,7.7
50,10.8
60,13.2
70,13.5
80,12.0
90,11.4
100,9.8


==> data/buckets/buckets.80.csv <==
BUCKET,BLEU
10,0.7
20,2.1
30,4.0
40,5.8
50,7.4
60,8.7
70,11.1
80,10.4
90,9.3
100,8.0


==> data/buckets/buckets.90.csv <==
BUCKET,BLEU
10,0.0
20,0.1
30,0.1
40,0.2
50,0.2
60,0.2
70,0.2
80,0.4
90,0.3
100,0.6


==> data/buckets/buckets.concat.10.csv <==
BUCKET,BLEU
10,1.9
20,4.3
30,6.9
40,8.4
50,11.2
60,11.5
70,10.9
80,9.4
90,7.8
100,7.0


==> data/buckets/buckets.concat.20.csv <==
BUCKET,BLEU
10,1.6
20,4.3
30,7.3
40,11.3
50,15.6
60,16.7
70,15.8
80,14.2
90,11.9
100,11.5


==> data/buckets/buckets.concat.30.csv <==
BUCKET,BLEU
10,1.3
20,4.3
30,7.8
40,11.8
50,16.2
60,17.6
70,15.6
80,13.2
90,12.0
100,9.8


==> data/buckets/buckets.csv <==
BUCKET,BLEU
10,17.4
20,17.9
30,18.6
40,19.4
50,19.7
60,19.4
70,19.5
80,19.6
90,20.0
100,20.6


==> data/buckets/buckets.src.10.csv <==
BUCKET,BLEU
10,15.8
20,8.6
30,3.0
40,1.1
50,0.4
60,0.2
70,0.1
80,0.1
90,0.0
100,0.0


==> data/buckets/buckets.src.100.csv <==
BUCKET,BLEU
10,0.0
20,0.0
30,0.1
40,0.1
50,0.1
60,0.1
70,0.2
80,0.3
90,0.4
100,0.4


==> data/buckets/buckets.src.20.csv <==
BUCKET,BLEU
10,19.1
20,17.7
30,13.9
40,9.9
50,6.7
60,4.2
70,0.8
80,0.2
90,0.1
100,0.1


==> data/buckets/buckets.src.30.csv <==
BUCKET,BLEU
10,9.1
20,17.1
30,17.8
40,16.1
50,11.1
60,9.0
70,6.7
80,6.0
90,4.7
100,3.4


==> data/buckets/buckets.src.40.csv <==
BUCKET,BLEU
10,7.1
20,13.7
30,17.0
40,17.9
50,15.5
60,12.4
70,8.7
80,7.7
90,6.7
100,5.5


==> data/buckets/buckets.src.50.csv <==
BUCKET,BLEU
10,4.3
20,9.7
30,14.7
40,17.2
50,16.8
60,14.8
70,11.1
80,9.4
90,11.3
100,5.9


==> data/buckets/buckets.src.60.csv <==
BUCKET,BLEU
10,2.5
20,6.8
30,12.2
40,15.1
50,14.5
60,14.0
70,11.7
80,9.4
90,8.8
100,6.3


==> data/buckets/buckets.src.70.csv <==
BUCKET,BLEU
10,2.2
20,5.7
30,10.1
40,13.3
50,14.5
60,14.4
70,13.1
80,12.2
90,12.6
100,9.9


==> data/buckets/buckets.src.80.csv <==
BUCKET,BLEU
10,1.0
20,3.5
30,7.3
40,9.9
50,11.9
60,13.3
70,13.3
80,12.4
90,12.6
100,11.3


==> data/buckets/buckets.src.90.csv <==
BUCKET,BLEU
10,0.7
20,2.2
30,4.7
40,7.1
50,9.0
60,10.5
70,12.2
80,11.6
90,13.4
100,11.9


==> data/buckets/buckets.src.tuning.10.csv <==
BUCKET,BLEU
10,17.9
20,14.6
30,9.6
40,6.9
50,4.9
60,4.2
70,3.7
80,2.9
90,2.5
100,2.0


==> data/buckets/buckets.src.tuning.100.csv <==
BUCKET,BLEU
10,16.5
20,16.1
30,17.3
40,18.0
50,17.5
60,17.8
70,17.7
80,16.5
90,19.8
100,18.3


==> data/buckets/buckets.src.tuning.20.csv <==
BUCKET,BLEU
10,19.0
20,18.1
30,17.1
40,13.1
50,9.8
60,7.7
70,6.2
80,6.0
90,5.3
100,3.8


==> data/buckets/buckets.src.tuning.30.csv <==
BUCKET,BLEU
10,18.1
20,18.6
30,19.1
40,18.9
50,15.3
60,13.9
70,10.0
80,8.2
90,8.2
100,7.6


==> data/buckets/buckets.src.tuning.40.csv <==
BUCKET,BLEU
10,18.4
20,17.9
30,18.5
40,19.9
50,18.3
60,18.3
70,15.4
80,13.3
90,13.5
100,12.0


==> data/buckets/buckets.src.tuning.50.csv <==
BUCKET,BLEU
10,17.8
20,17.8
30,18.4
40,19.3
50,18.6
60,18.7
70,16.8
80,14.3
90,17.2
100,13.6


==> data/buckets/buckets.src.tuning.60.csv <==
BUCKET,BLEU
10,15.4
20,17.3
30,17.9
40,19.2
50,18.3
60,19.4
70,18.4
80,16.2
90,17.7
100,18.7


==> data/buckets/buckets.src.tuning.70.csv <==
BUCKET,BLEU
10,16.4
20,17.2
30,17.9
40,18.9
50,18.2
60,19.1
70,17.9
80,16.0
90,18.6
100,16.7


==> data/buckets/buckets.src.tuning.80.csv <==
BUCKET,BLEU
10,16.2
20,16.6
30,17.4
40,18.5
50,17.8
60,18.7
70,17.7
80,16.7
90,18.4
100,17.7


==> data/buckets/buckets.src.tuning.90.csv <==
BUCKET,BLEU
10,15.9
20,17.0
30,17.6
40,18.7
50,18.1
60,18.4
70,17.4
80,17.0
90,20.1
100,17.9


==> data/ratios/ratios.10.csv <==
BUCKET,RATIO
10,0.996
20,0.655
30,0.407
40,0.302
50,0.239
60,0.198
70,0.171
80,0.148
90,0.125
100,0.112


==> data/ratios/ratios.100.csv <==
BUCKET,RATIO
10,15.045
20,8.085
30,5.064
40,3.675
50,2.878
60,2.427
70,2.033
80,1.749
90,1.594
100,1.348


==> data/ratios/ratios.20.csv <==
BUCKET,RATIO
10,1.343
20,0.961
30,0.758
40,0.540
50,0.410
60,0.336
70,0.283
80,0.251
90,0.213
100,0.188


==> data/ratios/ratios.30.csv <==
BUCKET,RATIO
10,2.704
20,1.344
30,0.966
40,0.803
50,0.613
60,0.482
70,0.408
80,0.345
90,0.317
100,0.286


==> data/ratios/ratios.40.csv <==
BUCKET,RATIO
10,4.120
20,2.057
30,1.222
40,0.970
50,0.824
60,0.664
70,0.555
80,0.469
90,0.416
100,0.378


==> data/ratios/ratios.50.csv <==
BUCKET,RATIO
10,5.553
20,2.832
30,1.683
40,1.166
50,0.956
60,0.836
70,0.709
80,0.601
90,0.529
100,0.473


==> data/ratios/ratios.60.csv <==
BUCKET,RATIO
10,6.631
20,3.633
30,2.176
40,1.502
50,1.132
60,0.961
70,0.848
80,0.732
90,0.653
100,0.559


==> data/ratios/ratios.70.csv <==
BUCKET,RATIO
10,7.745
20,3.754
30,2.295
40,1.663
50,1.262
60,1.014
70,0.871
80,0.801
90,0.703
100,0.652


==> data/ratios/ratios.80.csv <==
BUCKET,RATIO
10,9.041
20,4.537
30,2.740
40,1.963
50,1.535
60,1.231
70,0.977
80,0.871
90,0.780
100,0.690


==> data/ratios/ratios.90.csv <==
BUCKET,RATIO
10,13.594
20,7.326
30,4.619
40,3.386
50,2.652
60,2.193
70,1.850
80,1.567
90,1.402
100,1.226


==> data/ratios/ratios.concat.10.csv <==
BUCKET,RATIO
10,5.629
20,2.577
30,1.601
40,1.325
50,1.073
60,0.932
70,0.846
80,0.768
90,0.686
100,0.588


==> data/ratios/ratios.concat.20.csv <==
BUCKET,RATIO
10,6.824
20,3.404
30,2.046
40,1.435
50,1.101
60,0.935
70,0.845
80,0.747
90,0.657
100,0.582


==> data/ratios/ratios.concat.30.csv <==
BUCKET,RATIO
10,7.149
20,3.415
30,2.034
40,1.426
50,1.094
60,0.918
70,0.809
80,0.709
90,0.629
100,0.558


==> data/ratios/ratios.csv <==
BUCKET,RATIO
10,1.055
20,0.993
30,0.962
40,0.955
50,0.937
60,0.919
70,0.906
80,0.904
90,0.877
100,0.909


==> data/ratios/ratios.src.10.csv <==
BUCKET,RATIO
10,0.925
20,0.779
30,0.592
40,0.429
50,0.335
60,0.301
70,0.478
80,0.440
90,0.449
100,0.396


==> data/ratios/ratios.src.100.csv <==
BUCKET,RATIO
10,11.871
20,6.523
30,4.076
40,2.887
50,2.212
60,1.819
70,1.433
80,1.238
90,1.196
100,0.979


==> data/ratios/ratios.src.20.csv <==
BUCKET,RATIO
10,0.982
20,0.953
30,0.868
40,0.786
50,0.885
60,1.109
70,1.248
80,0.658
90,0.495
100,0.630


==> data/ratios/ratios.src.30.csv <==
BUCKET,RATIO
10,1.738
20,1.009
30,0.958
40,0.868
50,0.741
60,0.693
70,0.661
80,0.625
90,0.587
100,0.502


==> data/ratios/ratios.src.40.csv <==
BUCKET,RATIO
10,2.018
20,1.186
30,0.981
40,0.945
50,0.857
60,0.746
70,0.657
80,0.610
90,0.518
100,0.461


==> data/ratios/ratios.src.50.csv <==
BUCKET,RATIO
10,2.951
20,1.529
30,1.072
40,0.962
50,0.915
60,0.837
70,0.740
80,0.675
90,0.770
100,0.536


==> data/ratios/ratios.src.60.csv <==
BUCKET,RATIO
10,4.407
20,1.968
30,1.199
40,0.995
50,0.918
60,0.890
70,0.754
80,0.666
90,0.583
100,0.519


==> data/ratios/ratios.src.70.csv <==
BUCKET,RATIO
10,4.429
20,2.191
30,1.369
40,1.091
50,0.963
60,0.917
70,0.857
80,0.799
90,0.726
100,0.719


==> data/ratios/ratios.src.80.csv <==
BUCKET,RATIO
10,7.883
20,3.090
30,1.701
40,1.335
50,1.116
60,1.018
70,0.931
80,0.916
90,0.833
100,0.767


==> data/ratios/ratios.src.90.csv <==
BUCKET,RATIO
10,9.440
20,4.040
30,2.366
40,1.680
50,1.309
60,1.102
70,1.003
80,0.931
90,0.873
100,0.834


==> data/ratios/ratios.src.tuning.10.csv <==
BUCKET,RATIO
10,0.954
20,0.885
30,0.726
40,0.616
50,0.550
60,0.527
70,0.491
80,0.457
90,0.447
100,0.423


==> data/ratios/ratios.src.tuning.100.csv <==
BUCKET,RATIO
10,0.971
20,0.976
30,0.963
40,0.961
50,0.937
60,0.937
70,0.915
80,0.870
90,0.876
100,0.893


==> data/ratios/ratios.src.tuning.20.csv <==
BUCKET,RATIO
10,0.947
20,0.952
30,0.890
40,0.750
50,0.636
60,0.582
70,0.539
80,0.507
90,0.465
100,0.447


==> data/ratios/ratios.src.tuning.30.csv <==
BUCKET,RATIO
10,0.960
20,0.961
30,0.949
40,0.901
50,0.799
60,0.720
70,0.641
80,0.567
90,0.530
100,0.530


==> data/ratios/ratios.src.tuning.40.csv <==
BUCKET,RATIO
10,1.006
20,0.978
30,0.963
40,0.957
50,0.916
60,0.872
70,0.819
80,0.761
90,0.704
100,0.655


==> data/ratios/ratios.src.tuning.50.csv <==
BUCKET,RATIO
10,0.982
20,0.973
30,0.955
40,0.947
50,0.922
60,0.893
70,0.830
80,0.769
90,0.799
100,0.729


==> data/ratios/ratios.src.tuning.60.csv <==
BUCKET,RATIO
10,1.075
20,0.992
30,0.967
40,0.964
50,0.943
60,0.937
70,0.902
80,0.837
90,0.823
100,0.860


==> data/ratios/ratios.src.tuning.70.csv <==
BUCKET,RATIO
10,0.980
20,0.981
30,0.965
40,0.965
50,0.932
60,0.921
70,0.886
80,0.832
90,0.840
100,0.815


==> data/ratios/ratios.src.tuning.80.csv <==
BUCKET,RATIO
10,0.976
20,0.976
30,0.962
40,0.955
50,0.930
60,0.923
70,0.904
80,0.863
90,0.828
100,0.833


==> data/ratios/ratios.src.tuning.90.csv <==
BUCKET,RATIO
10,0.972
20,0.977
30,0.967
40,0.962
50,0.940
60,0.932
70,0.909
80,0.889
90,0.887
100,0.867

